The CREATOR Project: Towards a Computational Electric Machine Laboratory

The Collaborative Research Centre TRR 361/F90 CREATOR (2022-2030) aims at establishing a new paradigm for the simulation-driven design of electric machines. Increasing demands on efficiency, power density and sustainability require the integration of multiphysical effects, advanced materials and complex geometries into the design process. Traditional sequential workflows are no longer sufficient to address these challenges. CREATOR therefore combines expertise from electrical engineering, applied mathematics, fluid dynamics and materials science to establish integrated modelling, simulation and optimisation methodologies in a single large-scale project funded by the German and Austrian national funding agencies. This article provides an overview of the research vision, key achievements from the first funding period (2022-2026) and current developments towards a computational electric machine laboratory.

==> figures/rot_losses_jmmm.csv <==
1.8353982,2136.1971,1.8374079,480.05654
1.8207504,2705.7394,1.8287149,718.34517
1.8046478,3296.4144,1.8195892,1698.3302
1.7868303,3910.6442,1.8095903,1912.7254
1.7667978,4552.5199,1.7980789,2518.411
1.7438053,5224.0549,1.7862173,3188.9911
1.7172743,5907.1874,1.7726931,4017.8628
1.6857859,6602.6175,1.7574772,4457.0077
1.6488395,7273.1853,1.7391942,5352.2075
1.6048266,7872.9697,1.7180456,5735.2349
1.5504706,8337.655,1.6926748,6251.8644
1.4859881,8747.6073,1.6617497,7283.2879
1.4082062,8867.039,1.6223519,7301.4115
1.316755,8765.8225,1.5699185,7970.6973
1.2063019,8317.5203,1.4957274,8178.7716
1.0462495,6809.8313,1.3848363,8664.222
0.85378377,4790.5643,1.2079423,8195.7626
0.64505193,2892.2592,0.9238753,5902.4099
0.50589398,2076.4959,0.58869498,3206.8537
0.46471213,1803.5419,0.44309611,2147.2179
0.36246699,1188.5,0.29186714,1135.112
0.21779437,461.52313,0.15252995,312.47868
0.11390842,101.48975,0.060978566,27.583749
0.04593447,-1.0307741e-16,0.027925714,3.054274


==> figures/success_hysterese1.csv <==
5.495,0.0054077
10.973,0.014216
16.419,0.026145
21.814,0.041131
27.144,0.060055
32.392,0.080834
37.542,0.10294
42.578,0.1275
47.486,0.1531
52.25,0.17861
56.856,0.20561
61.291,0.23226
65.54,0.2583
69.591,0.28478
73.432,0.30935
77.051,0.3344
80.438,0.35705
83.581,0.37943
86.471,0.3998
89.101,0.41814
91.461,0.43582
93.544,0.45096
95.345,0.46372
96.858,0.47502
98.079,0.48446
99.002,0.49152
99.627,0.49627
99.951,0.49882
99.972,0.49979
99.692,0.50024
99.11,0.50047
98.229,0.50056
97.051,0.50053
95.579,0.50039
93.819,0.50016
91.775,0.49983
89.454,0.4994
86.863,0.49887
84.009,0.49791
80.902,0.49643
77.55,0.49472
73.963,0.49276
70.153,0.49035
66.131,0.48674
61.909,0.48262
57.501,0.47795
52.918,0.47171
48.175,0.46419
43.287,0.45565
38.268,0.44494
33.134,0.43215
27.899,0.41771
22.58,0.39992
17.193,0.37954
11.754,0.35689
6.2791,0.3297
0.78539,0.30023
-4.7106,0.26783
-10.192,0.23183
-15.643,0.19453
-21.047,0.15447
-26.387,0.11296
-31.648,0.071742
-36.812,0.028388
-41.866,-0.014211
-46.793,-0.05509
-51.579,-0.097257
-56.208,-0.13734
-60.668,-0.1748
-64.945,-0.21207
-69.025,-0.24744
-72.897,-0.27981
-76.548,-0.30922
-79.968,-0.33866
-83.147,-0.36521
-86.074,-0.3888
-88.741,-0.40957
-91.14,-0.42768
-93.264,-0.44494
-95.106,-0.4598
-96.66,-0.47207
-97.922,-0.48185
-98.889,-0.48925
-99.556,-0.49433
-99.923,-0.49719
-99.988,-0.49829
-99.75,-0.49879
-99.211,-0.49905
-98.373,-0.49915
-97.237,-0.49914
-95.807,-0.49902
-94.088,-0.4988
-92.085,-0.49849
-89.803,-0.49807
-87.25,-0.49756
-84.433,-0.49671
-81.361,-0.49526
-78.043,-0.49359
-74.489,-0.49166
-70.711,-0.48941
-66.718,-0.48588
-62.524,-0.48185
-58.141,-0.47726
-53.583,-0.47131
-48.862,-0.46393
-43.994,-0.45554
-38.993,-0.44525
-33.874,-0.43268
-28.652,-0.41848
-23.345,-0.40126
-17.966,-0.38119
-12.533,-0.35893
-7.0627,-0.33234
-1.5707,-0.30317
3.926,-0.27144
9.4108,-0.23568
14.867,-0.19852
20.279,-0.159
25.629,-0.11749
30.902,-0.0762
36.081,-0.033195
41.151,0.0096146
46.097,0.050752
50.904,0.092722
55.557,0.13316
60.042,0.171
64.346,0.20816
68.455,0.24396
72.357,0.27676
76.041,0.30656
79.494,0.33601
82.708,0.36299
85.672,0.387
88.377,0.40816
90.814,0.42662
92.978,0.44399
94.86,0.45922
96.456,0.47185
97.76,0.48199
98.769,0.48972
99.479,0.49513
99.889,0.49829
99.997,0.49956
99.803,0.50011
99.307,0.5004
98.511,0.50052
97.417,0.50052
96.029,0.50042
94.351,0.50021
92.388,0.49991
90.146,0.49951
87.631,0.49901
84.851,0.49827
81.815,0.49685
78.532,0.49521
75.011,0.49333
71.264,0.49115
67.301,0.48779
63.135,0.48383
58.779,0.47932
54.244,0.47367
49.546,0.46641
44.698,0.45818
39.715,0.4483
34.612,0.43594
29.404,0.42199
24.108,0.40533
18.738,0.38557
13.312,0.36362
7.8459,0.33769
2.356,0.30884
-3.1411,0.27776
-8.6286,0.24225
-14.09,0.20527
-19.509,0.16628
-24.869,0.1248
-30.154,0.083436
-35.347,0.040791
-40.434,-0.0022189
-45.399,-0.04362
-50.227,-0.085376
-54.902,-0.12617
-59.412,-0.16439
-63.742,-0.20144
-67.88,-0.23766
-71.813,-0.27089
-75.528,-0.30111
-79.016,-0.33054
-82.264,-0.35795
-85.264,-0.38237
-88.006,-0.40394
-90.483,-0.42277
-92.686,-0.44023
-94.609,-0.45584
-96.246,-0.46884
-97.592,-0.47932
-98.643,-0.48739
-99.396,-0.49313
-99.849,-0.4966
-100,-0.49809
-99.849,-0.4987
-99.396,-0.49901
-98.643,-0.49915
-97.592,-0.49917
-96.246,-0.49908
-94.609,-0.49889
-92.686,-0.49861
-90.483,-0.49822
-88.006,-0.49773
-85.264,-0.49709
-82.264,-0.49571
-79.016,-0.49411
-75.528,-0.49226
-71.813,-0.49013
-67.88,-0.48696
-63.742,-0.48307
-59.412,-0.47865
-54.902,-0.47328
-50.227,-0.46615
-45.399,-0.45807
-40.434,-0.44859
-35.347,-0.43645
-30.154,-0.42273
-24.869,-0.40662
-19.509,-0.38717
-14.09,-0.36554
-8.6286,-0.34028
-3.1411,-0.31175
2.356,-0.28108
7.8459,-0.24608
13.312,-0.20927
18.738,-0.17082
24.108,-0.12938
29.404,-0.087961
34.612,-0.045685
39.715,-0.0024856
44.698,0.039173
49.546,0.080708
54.244,0.12184
58.779,0.16045
63.135,0.19738
67.301,0.23402
71.264,0.26768
75.011,0.29832
78.532,0.32773
81.815,0.35557
84.851,0.38042
87.631,0.40238
90.146,0.42159
92.388,0.43913
94.351,0.45512
96.029,0.46849
97.417,0.47933
98.511,0.48773
99.307,0.4938
99.803,0.49759
99.997,0.49931
99.889,0.49998
99.479,0.50033
98.769,0.50049
97.76,0.50052
96.456,0.50045
94.86,0.50027
92.978,0.5
90.814,0.49963
88.377,0.49916
85.672,0.49856
82.708,0.49727
79.494,0.4957
76.041,0.49388
72.357,0.4918
68.455,0.48882
64.346,0.485
60.042,0.48066
55.557,0.47556
50.904,0.46857
46.097,0.46063
41.151,0.45154
36.081,0.43962
30.902,0.42614
25.629,0.41057
20.279,0.39142
14.867,0.37011
9.4108,0.34551
3.926,0.3173
-1.5707,0.28693
-7.0627,0.25257
-12.533,0.21594
-17.966,0.17805
-23.345,0.13665
-28.652,0.095192
-33.874,0.053292
-38.993,0.0099147
-43.994,-0.031993
-48.862,-0.073303
-53.583,-0.11478
-58.141,-0.15376
-62.524,-0.19057
-66.718,-0.22763
-70.711,-0.26172
-74.489,-0.29279
-78.043,-0.32217
-81.361,-0.35044
-84.433,-0.37571
-87.25,-0.39808
-89.803,-0.41767
-92.085,-0.43529
-94.088,-0.45167
-95.807,-0.4654
-97.237,-0.47659
-98.373,-0.48535
-99.211,-0.49174
-99.75,-0.49585
-99.988,-0.49783
-99.923,-0.49859
-99.556,-0.49897
-98.889,-0.49915
-97.922,-0.4992
-96.66,-0.49914
-95.106,-0.49898
-93.264,-0.49872
-91.14,-0.49837
-88.741,-0.49791
-86.074,-0.49734
-83.147,-0.49616
-79.968,-0.49461
-76.548,-0.49284
-72.897,-0.49079
-69.025,-0.48801
-64.945,-0.48426
-60.668,-0.48
-56.208,-0.47512
-51.579,-0.4683
-46.793,-0.46051
-41.866,-0.45165
-36.812,-0.44009
-31.648,-0.42685
-26.387,-0.41181
-21.047,-0.39297
-15.643,-0.37197
-10.192,-0.34803
-4.7106,-0.32015
0.78539,-0.29007
6.2791,-0.25636
11.754,-0.21993
17.193,-0.18235
22.58,-0.14127
27.899,-0.099775
33.134,-0.058257
38.268,-0.014714
43.287,0.027433
48.175,0.068513
52.918,0.11032
57.501,0.14967
61.909,0.18642
66.131,0.22383
70.153,0.25835
73.963,0.28985
77.55,0.3192
80.902,0.3479
84.009,0.3736
86.863,0.39637
89.454,0.41636
91.775,0.43405
93.819,0.45081
95.579,0.46491
97.051,0.47646
98.229,0.48556
99.11,0.49228
99.692,0.49672
99.972,0.49897
99.951,0.49982
99.627,0.50024
99.002,0.50044
98.079,0.50051
96.858,0.50046
95.345,0.50032
93.544,0.50007
91.461,0.49973
89.101,0.49929
86.471,0.49874
83.581,0.49766
80.438,0.49615
77.051,0.49441
73.432,0.49241
69.591,0.48981
65.54,0.48613
61.291,0.48194
56.856,0.47717
52.25,0.47064
47.486,0.46299
42.578,0.45429
37.542,0.44316
32.392,0.43014
27.144,0.41545
21.814,0.3971
16.419,0.37641
10.973,0.35312
5.495,0.32558
8.5725e-14,0.2958


==> figures/success_hysterese2.csv <==
10.99,0.014238
21.947,0.041464
32.837,0.082685
43.629,0.13235
54.288,0.19064
64.783,0.25361
75.083,0.32055
85.156,0.39038
94.971,0.46072
104.5,0.53214
113.71,0.60345
122.58,0.67336
131.08,0.74149
139.18,0.80749
146.86,0.871
154.1,0.92524
160.88,0.97049
167.16,1.0081
172.94,1.0391
178.2,1.0648
182.92,1.0859
187.09,1.1032
190.69,1.1172
193.72,1.1283
196.16,1.1369
198,1.1432
199.25,1.1474
199.9,1.1496
199.94,1.1506
199.38,1.1511
198.22,1.1513
196.46,1.1515
194.1,1.1515
191.16,1.1515
187.64,1.1514
183.55,1.1511
178.91,1.1505
173.73,1.1498
168.02,1.1488
161.8,1.1474
155.1,1.1457
147.93,1.1432
140.31,1.1403
132.26,1.1363
123.82,1.1314
115,1.1252
105.84,1.1173
96.351,1.1076
86.575,1.0952
76.537,1.0796
66.268,1.0602
55.798,1.0355
45.16,1.0041
34.386,0.9643
23.507,0.91409
12.558,0.85076
1.5708,0.77321
-9.4213,0.68139
-20.385,0.57676
-31.287,0.46114
-42.094,0.33818
-52.775,0.2108
-63.295,0.081076
-73.625,-0.049491
-83.732,-0.1782
-93.586,-0.3037
-103.16,-0.42201
-112.42,-0.53155
-121.34,-0.63099
-129.89,-0.71943
-138.05,-0.7965
-145.79,-0.86245
-153.1,-0.91807
-159.94,-0.96453
-166.29,-1.0031
-172.15,-1.0351
-177.48,-1.0614
-182.28,-1.0832
-186.53,-1.101
-190.21,-1.1154
-193.32,-1.1269
-195.84,-1.1358
-197.78,-1.1424
-199.11,-1.1469
-199.85,-1.1494
-199.98,-1.1505
-199.5,-1.151
-198.42,-1.1513
-196.75,-1.1515
-194.47,-1.1515
-191.61,-1.1515
-188.18,-1.1514
-184.17,-1.1511
-179.61,-1.1506
-174.5,-1.1499
-168.87,-1.149
-162.72,-1.1476
-156.09,-1.146
-148.98,-1.1436
-141.42,-1.1408
-133.44,-1.1369
-125.05,-1.1322
-116.28,-1.1262
-107.17,-1.1186
-97.724,-1.1092
-87.988,-1.0971
-77.986,-1.0821
-67.748,-1.0633
-57.305,-1.0393
-46.689,-1.009
-35.932,-0.97063
-25.067,-0.92198
-14.125,-0.86058
-3.1415,-0.78518
7.852,-0.69546
18.822,-0.59233
29.734,-0.47807
40.557,-0.35611
51.258,-0.22938
61.803,-0.099522
72.162,0.030967
82.303,0.15978
92.195,0.28618
101.81,0.40562
111.11,0.51649
120.08,0.61744
128.69,0.70749
136.91,0.78619
144.71,0.85368
152.08,0.91071
158.99,0.9584
165.42,0.99803
171.34,1.0309
176.75,1.058
181.63,1.0803
185.96,1.0986
189.72,1.1135
192.91,1.1254
195.52,1.1347
197.54,1.1416
198.96,1.1464
199.78,1.1491
199.99,1.1504
199.61,1.1509
198.61,1.1513
197.02,1.1514
194.83,1.1515
192.06,1.1515
188.7,1.1514
184.78,1.1512
180.29,1.1507
175.26,1.15
169.7,1.1492
163.63,1.1478
157.06,1.1463
150.02,1.144
142.53,1.1412
134.6,1.1375
126.27,1.133
117.56,1.1271
108.49,1.1198
99.092,1.1106
89.396,1.099
79.43,1.0845
69.223,1.0663
58.808,1.0431
48.215,1.0138
37.476,0.97678
26.624,0.92957
15.692,0.87013
4.712,0.79689
-6.2822,0.70928
-17.257,0.60769
-28.18,0.49489
-39.018,0.37399
-49.738,0.24785
-60.308,0.11801
-70.695,-0.012365
-80.869,-0.14126
-90.798,-0.2685
-100.45,-0.38904
-109.8,-0.50123
-118.82,-0.60367
-127.48,-0.69532
-135.76,-0.77564
-143.63,-0.8447
-151.06,-0.90317
-158.03,-0.95211
-164.53,-0.99282
-170.53,-1.0265
-176.01,-1.0544
-180.97,-1.0774
-185.37,-1.0962
-189.22,-1.1116
-192.49,-1.1239
-195.18,-1.1335
-197.29,-1.1408
-198.79,-1.1458
-199.7,-1.1489
-200,-1.1502
-199.7,-1.1509
-198.79,-1.1512
-197.29,-1.1514
-195.18,-1.1515
-192.49,-1.1515
-189.22,-1.1514
-185.37,-1.1513
-180.97,-1.1508
-176.01,-1.1501
-170.53,-1.1493
-164.53,-1.148
-158.03,-1.1465
-151.06,-1.1443
-143.63,-1.1417
-135.76,-1.1381
-127.48,-1.1337
-118.82,-1.128
-109.8,-1.121
-100.45,-1.112
-90.798,-1.1008
-80.869,-1.0868
-70.695,-1.0691
-60.308,-1.0467
-49.738,-1.0185
-39.018,-0.98269
-28.18,-0.93694
-17.257,-0.87943
-6.2822,-0.80833
4.712,-0.72267
15.692,-0.62285
26.624,-0.51157
37.476,-0.39179
48.215,-0.26599
58.808,-0.13653
69.223,-0.0063081
79.43,0.12274
89.396,0.2507
99.092,0.3723
108.49,0.48577
117.56,0.58968
126.27,0.68291
134.6,0.76486
142.53,0.83551
150.02,0.89543
157.06,0.94566
163.63,0.98746
169.7,1.0221
175.26,1.0507
180.29,1.0744
184.78,1.0938
188.7,1.1096
192.06,1.1223
194.83,1.1323
197.02,1.1399
198.61,1.1452
199.61,1.1485
199.99,1.1501
199.78,1.1508
198.96,1.1512
197.54,1.1514
195.52,1.1515
192.91,1.1515
189.72,1.1514
185.96,1.1513
181.63,1.1508
176.75,1.1502
171.34,1.1495
165.42,1.1482
158.99,1.1467
152.08,1.1447
144.71,1.1421
136.91,1.1386
128.69,1.1344
120.08,1.1289
111.11,1.1221
101.81,1.1134
92.195,1.1026
82.303,1.0891
72.162,1.0719
61.803,1.0502
51.258,1.023
40.557,0.98829
29.734,0.94409
18.822,0.88847
7.852,0.81949
-3.1415,0.7357
-14.125,0.63781
-25.067,0.52812
-35.932,0.40951
-46.689,0.28409
-57.305,0.15507
-67.748,0.025046
-77.986,-0.10455
-87.988,-0.23276
-97.724,-0.35539
-107.17,-0.47012
-116.28,-0.57547
-125.05,-0.67028
-133.44,-0.75385
-141.42,-0.82609
-148.98,-0.88749
-156.09,-0.93903
-162.72,-0.98195
-168.87,-1.0175
-174.5,-1.047
-179.61,-1.0713
-184.17,-1.0912
-188.18,-1.1075
-191.61,-1.1207
-194.47,-1.131
-196.75,-1.1389
-198.42,-1.1446
-199.5,-1.1482
-199.98,-1.15
-199.85,-1.1507
-199.11,-1.1511
-197.78,-1.1514
-195.84,-1.1515
-193.32,-1.1515
-190.21,-1.1515
-186.53,-1.1513
-182.28,-1.1509
-177.48,-1.1503
-172.15,-1.1496
-166.29,-1.1484
-159.94,-1.147
-153.1,-1.145
-145.79,-1.1425
-138.05,-1.1392
-129.89,-1.1351
-121.34,-1.1297
-112.42,-1.1232
-103.16,-1.1147
-93.586,-1.1043
-83.732,-1.0912
-73.625,-1.0745
-63.295,-1.0536
-52.775,-1.0274
-42.094,-0.99371
-31.287,-0.95103
-20.385,-0.89726
-9.4213,-0.83031
1.5708,-0.74847
12.558,-0.65256
23.507,-0.54451
34.386,-0.42693
45.16,-0.30216
55.798,-0.17364
66.268,-0.043841
76.537,0.086284
86.575,0.21469
96.351,0.33831
105.84,0.45427
115,0.56104
123.82,0.65741
132.26,0.74261
140.31,0.81645
147.93,0.87935
155.1,0.93222
161.8,0.9763
168.02,1.0129
173.73,1.0431
178.91,1.0681
183.55,1.0886
187.64,1.1054
191.16,1.119
194.1,1.1297
196.46,1.1379
198.22,1.1439
199.38,1.1478
199.94,1.1498
199.9,1.1507
199.25,1.1511
198,1.1514
196.16,1.1515
193.72,1.1515
190.69,1.1515
187.09,1.1514
182.92,1.151
178.2,1.1504
172.94,1.1497
167.16,1.1486
160.88,1.1472
154.1,1.1454
146.86,1.1429
139.18,1.1397
131.08,1.1357
122.58,1.1306
113.71,1.1242
104.5,1.116
94.971,1.106
85.156,1.0932
75.083,1.0771
64.783,1.057
54.288,1.0315
43.629,0.99896
32.837,0.95776
21.947,0.9058
10.99,0.84068
1.7145e-13,0.76097


==> figures/success_hysterese3.csv <==
16.485,0.026309
32.92,0.08302
49.256,0.1624
65.443,0.25751
81.432,0.3635
97.175,0.47709
112.62,0.59477
127.73,0.71456
142.46,0.83491
156.75,0.94354
170.57,1.0268
183.87,1.09
196.62,1.1385
208.77,1.1763
220.3,1.2063
231.15,1.2304
241.31,1.2501
250.74,1.2663
259.41,1.2797
267.3,1.2908
274.38,1.3
280.63,1.3076
286.04,1.3138
290.57,1.3188
294.24,1.3226
297.01,1.3254
298.88,1.3274
299.85,1.3285
299.92,1.3291
299.08,1.3294
297.33,1.3296
294.69,1.3297
291.15,1.3298
286.74,1.3297
281.46,1.3296
275.33,1.3292
268.36,1.3288
260.59,1.328
252.03,1.327
242.71,1.3257
232.65,1.3238
221.89,1.3214
210.46,1.3183
198.39,1.3143
185.73,1.3092
172.5,1.3027
158.75,1.2945
144.53,1.2841
129.86,1.2709
114.81,1.254
99.401,1.2322
83.697,1.2039
67.74,1.1667
51.579,1.117
35.261,1.0495
18.837,0.95723
2.3562,0.83388
-14.132,0.67859
-30.577,0.49658
-46.93,0.29703
-63.142,0.089124
-79.162,-0.11917
-94.943,-0.32073
-110.44,-0.50862
-125.6,-0.67598
-140.38,-0.81709
-154.74,-0.92969
-168.63,-1.0162
-182,-1.082
-194.83,-1.1323
-207.08,-1.1714
-218.69,-1.2024
-229.64,-1.2273
-239.91,-1.2475
-249.44,-1.2642
-258.22,-1.2779
-266.22,-1.2894
-273.42,-1.2988
-279.79,-1.3066
-285.32,-1.313
-289.98,-1.3181
-293.77,-1.3221
-296.67,-1.3251
-298.67,-1.3271
-299.77,-1.3284
-299.96,-1.329
-299.25,-1.3294
-297.63,-1.3296
-295.12,-1.3297
-291.71,-1.3298
-287.42,-1.3298
-282.26,-1.3296
-276.25,-1.3293
-269.41,-1.3288
-261.75,-1.3281
-253.3,-1.3272
-244.08,-1.3259
-234.13,-1.3241
-223.47,-1.3218
-212.13,-1.3188
-200.15,-1.315
-187.57,-1.31
-174.42,-1.3038
-160.75,-1.2958
-146.59,-1.2857
-131.98,-1.273
-116.98,-1.2566
-101.62,-1.2357
-85.957,-1.2084
-70.034,-1.1727
-53.898,-1.125
-37.6,-1.0605
-21.188,-0.97226
-4.7122,-0.85349
11.778,-0.7026
28.232,-0.52388
44.602,-0.32625
60.836,-0.11902
76.887,0.089668
92.705,0.29261
108.24,0.48288
123.45,0.65357
138.29,0.79867
152.71,0.9153
166.67,1.0053
180.13,1.0736
193.04,1.1259
205.36,1.1664
217.07,1.1984
228.12,1.224
238.48,1.2449
248.12,1.262
257.02,1.2761
265.13,1.2878
272.44,1.2976
278.93,1.3056
284.58,1.3122
289.37,1.3175
293.28,1.3216
296.31,1.3247
298.44,1.3269
299.67,1.3282
299.99,1.3289
299.41,1.3293
297.92,1.3296
295.53,1.3297
292.25,1.3298
288.09,1.3298
283.05,1.3296
277.16,1.3293
270.44,1.3289
262.89,1.3282
254.55,1.3273
245.44,1.3261
235.6,1.3244
225.03,1.3222
213.79,1.3193
201.9,1.3155
189.41,1.3108
176.34,1.3047
162.73,1.2971
148.64,1.2873
134.09,1.275
119.14,1.2592
103.84,1.239
88.212,1.2128
72.323,1.1784
56.214,1.1327
39.936,1.0709
23.538,0.98655
7.0679,0.87243
-9.4232,0.72603
-25.886,0.5508
-42.27,0.35528
-58.527,0.14889
-74.607,-0.060045
-90.461,-0.26423
-106.04,-0.45674
-121.3,-0.63063
-136.2,-0.77967
-150.68,-0.90036
-164.71,-0.99387
-178.24,-1.065
-191.23,-1.1192
-203.64,-1.1612
-215.44,-1.1942
-226.58,-1.2207
-237.05,-1.2422
-246.79,-1.2598
-255.79,-1.2743
-264.02,-1.2863
-271.45,-1.2963
-278.06,-1.3045
-283.83,-1.3113
-288.74,-1.3168
-292.78,-1.3211
-295.93,-1.3243
-298.19,-1.3266
-299.55,-1.3281
-300,-1.3289
-299.55,-1.3293
-298.19,-1.3295
-295.93,-1.3297
-292.78,-1.3298
-288.74,-1.3298
-283.83,-1.3297
-278.06,-1.3294
-271.45,-1.329
-264.02,-1.3284
-255.79,-1.3275
-246.79,-1.3263
-237.05,-1.3246
-226.58,-1.3225
-215.44,-1.3197
-203.64,-1.3161
-191.23,-1.3115
-178.24,-1.3057
-164.71,-1.2983
-150.68,-1.2889
-136.2,-1.277
-121.3,-1.2617
-106.04,-1.2422
-90.461,-1.217
-74.607,-1.1839
-58.527,-1.1401
-42.27,-1.0809
-25.886,-1.0002
-9.4232,-0.89071
7.0679,-0.74887
23.538,-0.5773
39.936,-0.38408
56.214,-0.17871
72.323,0.030324
88.212,0.23562
103.84,0.43022
119.14,0.60718
134.09,0.76008
148.64,0.88486
162.73,0.98202
176.34,1.056
189.41,1.1123
201.9,1.1558
213.79,1.19
225.03,1.2173
235.6,1.2394
245.44,1.2574
254.55,1.2724
262.89,1.2847
270.44,1.295
277.16,1.3035
283.05,1.3104
288.09,1.3161
292.25,1.3205
295.53,1.3239
297.92,1.3264
299.41,1.3279
299.99,1.3288
299.67,1.3292
298.44,1.3295
296.31,1.3297
293.28,1.3298
289.37,1.3298
284.58,1.3297
278.93,1.3294
272.44,1.3291
265.13,1.3285
257.02,1.3277
248.12,1.3265
238.48,1.3249
228.12,1.3229
217.07,1.3202
205.36,1.3167
193.04,1.3123
180.13,1.3066
166.67,1.2995
152.71,1.2904
138.29,1.2789
123.45,1.2642
108.24,1.2453
92.705,1.221
76.887,1.1893
60.836,1.1472
44.602,1.0905
28.232,1.0133
11.778,0.90832
-4.7122,0.77108
-21.188,0.60336
-37.6,0.41265
-53.898,0.20846
-70.034,-0.0005257
-85.957,-0.20678
-101.62,-0.40334
-116.98,-0.58324
-131.98,-0.7399
-146.59,-0.86879
-160.75,-0.96969
-174.42,-1.0466
-187.57,-1.1051
-200.15,-1.1502
-212.13,-1.1856
-223.47,-1.2137
-234.13,-1.2365
-244.08,-1.2551
-253.3,-1.2704
-261.75,-1.2831
-269.41,-1.2936
-276.25,-1.3023
-282.26,-1.3095
-287.42,-1.3153
-291.71,-1.32
-295.12,-1.3235
-297.63,-1.3261
-299.25,-1.3277
-299.96,-1.3287
-299.77,-1.3292
-298.67,-1.3295
-296.67,-1.3297
-293.77,-1.3298
-289.98,-1.3298
-285.32,-1.3297
-279.79,-1.3295
-273.42,-1.3291
-266.22,-1.3286
-258.22,-1.3278
-249.44,-1.3266
-239.91,-1.3252
-229.64,-1.3232
-218.69,-1.3206
-207.08,-1.3172
-194.83,-1.313
-182,-1.3075
-168.63,-1.3006
-154.74,-1.2918
-140.38,-1.2807
-125.6,-1.2665
-110.44,-1.2484
-94.943,-1.2249
-79.162,-1.1944
-63.142,-1.154
-46.93,-1.0997
-30.577,-1.0259
-14.132,-0.92527
2.3562,-0.79267
18.837,-0.62895
35.261,-0.44093
51.579,-0.23811
67.74,-0.029329
83.697,0.17775
99.401,0.37611
114.81,0.55882
129.86,0.71916
144.53,0.85214
158.75,0.95687
172.5,1.0369
185.73,1.0977
198.39,1.1445
210.46,1.181
221.89,1.2101
232.65,1.2335
242.71,1.2526
252.03,1.2684
260.59,1.2814
268.36,1.2922
275.33,1.3012
281.46,1.3086
286.74,1.3146
291.15,1.3194
294.69,1.3231
297.33,1.3258
299.08,1.3276
299.92,1.3286
299.85,1.3291
298.88,1.3295
297.01,1.3296
294.24,1.3297
290.57,1.3298
286.04,1.3297
280.63,1.3295
274.38,1.3292
267.3,1.3287
259.41,1.3279
250.74,1.3268
241.31,1.3254
231.15,1.3235
220.3,1.321
208.77,1.3178
196.62,1.3137
183.87,1.3084
170.57,1.3017
156.75,1.2932
142.46,1.2824
127.73,1.2687
112.62,1.2512
97.175,1.2286
81.432,1.1993
65.443,1.1605
49.256,1.1086
32.92,1.0379
16.485,0.94157
2.5718e-13,0.8136


==> figures/success_hysterese4.csv <==
32.97,0.083215
65.841,0.25983
98.512,0.48728
130.89,0.73989
162.86,0.98282
194.35,1.1306
225.25,1.2177
255.47,1.2738
284.91,1.3125
313.5,1.3408
341.14,1.3623
367.74,1.3791
393.24,1.3926
417.55,1.4035
440.59,1.4125
462.31,1.4201
482.63,1.4264
501.48,1.4317
518.83,1.4362
534.6,1.44
548.76,1.4432
561.27,1.4458
572.07,1.448
581.15,1.4498
588.47,1.4512
594.01,1.4522
597.76,1.453
599.7,1.4535
599.83,1.4538
598.15,1.4539
594.66,1.4541
589.37,1.4541
582.3,1.4541
573.48,1.454
562.91,1.4538
550.65,1.4535
536.73,1.453
521.18,1.4522
504.06,1.4512
485.41,1.4498
465.3,1.448
443.78,1.4455
420.92,1.4424
396.79,1.4384
371.46,1.4332
345,1.4266
317.51,1.4183
289.05,1.408
259.72,1.3955
229.61,1.38
198.8,1.3605
167.39,1.3352
135.48,1.3012
103.16,1.2533
70.522,1.181
37.674,1.0622
4.7123,0.85349
-28.264,0.52352
-61.155,0.1149
-93.861,-0.30716
-126.28,-0.68304
-158.32,-0.95405
-189.89,-1.1141
-220.87,-1.2077
-251.2,-1.267
-280.76,-1.3077
-309.47,-1.3373
-337.25,-1.3596
-364.01,-1.3769
-389.67,-1.3908
-414.15,-1.4021
-437.38,-1.4113
-459.29,-1.4191
-479.81,-1.4255
-498.88,-1.431
-516.45,-1.4356
-532.45,-1.4395
-546.84,-1.4427
-559.58,-1.4455
-570.63,-1.4477
-579.96,-1.4496
-587.53,-1.451
-593.33,-1.4521
-597.34,-1.4529
-599.54,-1.4534
-599.93,-1.4537
-598.5,-1.4539
-595.27,-1.454
-590.24,-1.4541
-583.42,-1.4541
-574.84,-1.454
-564.53,-1.4538
-552.51,-1.4535
-538.82,-1.453
-523.5,-1.4523
-506.6,-1.4514
-488.17,-1.45
-468.26,-1.4483
-446.94,-1.4459
-424.26,-1.4429
-400.31,-1.439
-375.15,-1.434
-348.85,-1.4277
-321.5,-1.4196
-293.17,-1.4096
-263.96,-1.3974
-233.96,-1.3824
-203.24,-1.3636
-171.91,-1.3393
-140.07,-1.3068
-107.8,-1.2613
-75.2,-1.1935
-42.376,-1.0834
-9.4244,-0.89072
23.556,-0.5771
56.465,-0.17549
89.203,0.24825
121.67,0.6346
153.77,0.92291
185.41,1.0964
216.49,1.1969
246.91,1.26
276.58,1.3027
305.42,1.3336
333.34,1.3567
360.25,1.3747
386.07,1.389
410.73,1.4006
434.14,1.4101
456.24,1.418
476.97,1.4247
496.25,1.4303
514.03,1.435
530.26,1.439
544.89,1.4423
557.87,1.4451
569.16,1.4474
578.73,1.4493
586.56,1.4508
592.61,1.452
596.88,1.4528
599.33,1.4533
599.98,1.4537
598.82,1.4539
595.84,1.454
591.07,1.4541
584.5,1.4541
576.18,1.454
566.11,1.4539
554.33,1.4536
540.87,1.4531
525.78,1.4525
509.11,1.4515
490.89,1.4502
471.19,1.4485
450.07,1.4463
427.58,1.4434
403.81,1.4396
378.81,1.4348
352.67,1.4287
325.46,1.4209
297.28,1.4111
268.19,1.3993
238.29,1.3848
207.67,1.3666
176.42,1.3432
144.65,1.312
112.43,1.2688
79.873,1.2051
47.075,1.103
14.136,0.9253
-18.846,0.62885
-51.772,0.23565
-84.541,-0.1886
-117.05,-0.58409
-149.21,-0.88929
-180.92,-1.0772
-212.08,-1.1854
-242.61,-1.2525
-272.39,-1.2975
-301.36,-1.3297
-329.41,-1.3538
-356.47,-1.3724
-382.45,-1.3871
-407.28,-1.3991
-430.88,-1.4089
-453.17,-1.417
-474.09,-1.4238
-493.58,-1.4295
-511.58,-1.4343
-528.04,-1.4384
-542.9,-1.4419
-556.11,-1.4447
-567.65,-1.4471
-577.47,-1.4491
-585.55,-1.4506
-591.86,-1.4518
-596.38,-1.4527
-599.09,-1.4533
-600,-1.4536
-599.09,-1.4539
-596.38,-1.454
-591.86,-1.4541
-585.55,-1.4541
-577.47,-1.4541
-567.65,-1.4539
-556.11,-1.4536
-542.9,-1.4532
-528.04,-1.4526
-511.58,-1.4517
-493.58,-1.4504
-474.09,-1.4488
-453.17,-1.4467
-430.88,-1.4438
-407.28,-1.4402
-382.45,-1.4356
-356.47,-1.4297
-329.41,-1.4221
-301.36,-1.4126
-272.39,-1.4011
-242.61,-1.3871
-212.08,-1.3694
-180.92,-1.3469
-149.21,-1.3171
-117.05,-1.276
-84.541,-1.216
-51.772,-1.1211
-18.846,-0.9573
14.136,-0.67855
47.075,-0.2952
79.873,0.12838
112.43,0.53169
144.65,0.85312
176.42,1.0564
207.67,1.1731
238.29,1.2445
268.19,1.292
297.28,1.3257
325.46,1.3507
352.67,1.37
378.81,1.3852
403.81,1.3975
427.58,1.4076
450.07,1.4159
471.19,1.4229
490.89,1.4288
509.11,1.4337
525.78,1.4379
540.87,1.4414
554.33,1.4444
566.11,1.4468
576.18,1.4488
584.5,1.4504
591.07,1.4517
595.84,1.4526
598.82,1.4532
599.98,1.4536
599.33,1.4538
596.88,1.454
592.61,1.4541
586.56,1.4541
578.73,1.4541
569.16,1.4539
557.87,1.4537
544.89,1.4533
530.26,1.4527
514.03,1.4518
496.25,1.4506
476.97,1.4491
456.24,1.447
434.14,1.4443
410.73,1.4408
386.07,1.4363
360.25,1.4306
333.34,1.4233
305.42,1.4141
276.58,1.4029
246.91,1.3893
216.49,1.3722
185.41,1.3505
153.77,1.3219
121.67,1.2828
89.203,1.2262
56.465,1.1378
23.556,0.98683
-9.4244,0.72602
-42.376,0.35396
-75.2,-0.067754
-107.8,-0.4776
-140.07,-0.81437
-171.91,-1.0338
-203.24,-1.16
-233.96,-1.2361
-263.96,-1.2862
-293.17,-1.3215
-321.5,-1.3475
-348.85,-1.3675
-375.15,-1.3833
-400.31,-1.3959
-424.26,-1.4063
-446.94,-1.4148
-468.26,-1.422
-488.17,-1.428
-506.6,-1.433
-523.5,-1.4373
-538.82,-1.4409
-552.51,-1.444
-564.53,-1.4465
-574.84,-1.4486
-583.42,-1.4502
-590.24,-1.4515
-595.27,-1.4525
-598.5,-1.4531
-599.93,-1.4536
-599.54,-1.4538
-597.34,-1.454
-593.33,-1.4541
-587.53,-1.4541
-579.96,-1.4541
-570.63,-1.454
-559.58,-1.4537
-546.84,-1.4533
-532.45,-1.4528
-516.45,-1.452
-498.88,-1.4508
-479.81,-1.4493
-459.29,-1.4473
-437.38,-1.4447
-414.15,-1.4414
-389.67,-1.437
-364.01,-1.4315
-337.25,-1.4245
-309.47,-1.4155
-280.76,-1.4047
-251.2,-1.3914
-220.87,-1.3749
-189.89,-1.354
-158.32,-1.3265
-126.28,-1.2893
-93.861,-1.2358
-61.155,-1.1533
-28.264,-1.014
4.7123,-0.77108
37.674,-0.41174
70.522,0.00689
103.16,0.42202
135.48,0.77305
167.39,1.0094
198.8,1.1458
229.61,1.2272
259.72,1.2802
289.05,1.3171
317.51,1.3442
345,1.365
371.46,1.3812
396.79,1.3943
420.92,1.4049
443.78,1.4137
465.3,1.421
485.41,1.4272
504.06,1.4324
521.18,1.4368
536.73,1.4405
550.65,1.4436
562.91,1.4462
573.48,1.4483
582.3,1.45
589.37,1.4514
594.66,1.4524
598.15,1.4531
599.83,1.4535
599.7,1.4538
597.76,1.454
594.01,1.4541
588.47,1.4541
581.15,1.4541
572.07,1.454
561.27,1.4538
548.76,1.4534
534.6,1.4529
518.83,1.4521
501.48,1.451
482.63,1.4496
462.31,1.4476
440.59,1.4451
417.55,1.4419
393.24,1.4377
367.74,1.4324
341.14,1.4256
313.5,1.4169
284.91,1.4063
255.47,1.3935
225.25,1.3775
194.35,1.3573
162.86,1.331
130.89,1.2954
98.512,1.2448
65.841,1.1676
32.97,1.0391
5.1435e-13,0.8136


==> figures/yves_cooling.csv <==
n2,M2,Pmech2,n3,M3,Pmech3
0,95,0,0,147,0
100,95,0.99484,100,147,1.5394
200,95,1.9897,200,147,3.0788
300,95,2.9845,300,147,4.6181
400,95,3.9794,400,147,6.1575
500,95,4.9742,500,147,7.6969
600,95,5.969,600,147,9.2363
700,95,6.9639,700,147,10.776
800,94,7.8749,800,147,12.315
900,94,8.8593,900,147,13.854
1000,94,9.8437,1000,147,15.394
1100,94,10.828,1100,147,16.933
1200,94,11.812,1200,147,18.473
1300,94,12.797,1300,147,20.012
1400,94,13.781,1400,147,21.551
1500,94,14.765,1500,147,23.091
1600,94,15.75,1600,147,24.63
1700,94,16.734,1700,147,26.169
1800,94,17.719,1800,147,27.709
1900,94,18.703,1900,147,29.248
2000,94,19.687,2000,147,30.788
2100,94,20.672,2100,147,32.327
2200,94,21.656,2200,147,33.866
2300,94,22.64,2300,147,35.406
2400,94,23.625,2400,147,36.945
2500,94,24.609,2500,147,38.485
2600,94,25.594,2600,147,40.024
2700,94,26.578,2700,147,41.563
2800,94,27.562,2800,147,43.103
2900,94,28.547,2900,147,44.642
3000,94,29.531,3000,147,46.181
3100,94,30.515,3100,147,47.721
3200,94,31.5,3200,147,49.26
3300,94,32.484,3300,147,50.8
3400,94,33.468,3400,147,52.339
3500,94,34.453,3500,147,53.878
3600,94,35.437,3600,147,55.418
3700,94,36.422,3700,147,56.957
3800,94,37.406,3800,147,58.496
3900,94,38.39,3900,147,60.036
4000,94,39.375,4000,147,61.575
4100,94,40.359,4100,147,63.115
4200,94,41.343,4200,147,64.654
4300,94,42.328,4300,147,66.193
4400,94,43.312,4400,147,67.733
4500,94,44.296,4500,147,69.272
4600,94,45.281,4600,147,70.811
4700,94,46.265,4700,147,72.351
4800,94,47.25,4800,147,73.89
4900,94,48.234,4900,147,75.43
5000,94,49.218,5000,147,76.969
5100,94,50.203,5100,147,78.508
5200,94,51.187,5200,147,80.048
5300,94,52.171,5300,147,81.587
5400,94,53.156,5400,147,83.127
5500,94,54.14,5500,147,84.666
5600,94,55.124,5600,147,86.205
5700,94,56.109,5700,147,87.745
5800,94,57.093,5800,147,89.284
5900,94,58.078,5900,146,90.206
6000,94,59.062,6000,146,91.735
6100,94,60.046,6100,145,92.625
6200,94,61.031,6200,144,93.494
6300,94,62.015,6300,143,94.342
6400,94,62.999,6400,142,95.169
6500,94,63.984,6500,141,95.976
6600,94,64.968,6600,140,96.761
6700,94,65.953,6700,138,96.824
6800,93,66.225,6800,137,97.557
6900,93,67.199,6900,136,98.269
7000,92,67.44,7000,134,98.227
7100,91,67.659,7100,133,98.887
7200,91,68.612,7200,132,99.526
7300,90,68.801,7300,130,99.379
7400,89,68.968,7400,129,99.965
7500,88,69.115,7500,127,99.746
7600,88,70.037,7600,126,100.28
7700,87,70.152,7700,125,100.79
7800,86,70.246,7800,123,100.47
7900,85,70.319,7900,122,100.93
8000,84,70.372,8000,121,101.37
8100,83,70.403,8100,120,101.79
8200,82,70.414,8200,118,101.33
8300,81,70.403,8300,117,101.69
8400,81,71.251,8400,116,102.04
8500,80,71.209,8500,115,102.36
8600,79,71.147,8600,114,102.67
8700,78,71.063,8700,112,102.04
8800,77,70.958,8800,111,102.29
8900,76,70.832,8900,110,102.52
9000,75,70.686,9000,109,102.73
9100,74,70.518,9100,108,102.92
9200,74,71.293,9200,107,103.09
9300,73,71.094,9300,106,103.23
9400,72,70.874,9400,104,102.37
9500,71,70.633,9500,103,102.47
9600,70,70.372,9600,102,102.54
9700,69,70.089,9700,101,102.59
9800,69,70.811,9800,100,102.63
9900,68,70.497,9900,99,102.64
10000,67,70.162,10000,98,102.63
10100,66,69.806,10100,97,102.59
10200,65,69.429,10200,96,102.54
10300,65,70.11,10300,96,103.55
10400,64,69.701,10400,95,103.46
10500,63,69.272,10500,94,103.36
10600,62,68.822,10600,93,103.23
10700,62,69.471,10700,92,103.09
10800,61,68.989,10800,91,102.92
10900,60,68.487,10900,90,102.73
11000,59,67.963,11000,89,102.52
11100,59,68.581,11100,89,103.45
11200,58,68.026,11200,88,103.21
11300,57,67.45,11300,87,102.95
11400,57,68.047,11400,86,102.67
11500,56,67.44,11500,85,102.36
11600,55,66.811,11600,85,103.25
11700,55,67.387,11700,84,102.92
11800,54,66.727,11800,83,102.56
11900,53,66.047,11900,82,102.19
12000,53,66.602,12000,82,103.04
12100,52,65.89,12100,81,102.64
12200,51,65.157,12200,81,103.48
12300,51,65.691,12300,80,103.04
12400,50,64.926,12400,79,102.58
12500,49,64.141,12500,78,102.1
12600,49,64.654,12600,78,102.92
12700,48,63.837,12700,77,102.41
12800,48,64.34,12800,76,101.87
12900,47,63.492,12900,76,102.67
13000,46,62.622,13000,75,102.1
13100,46,63.104,13100,74,101.52
13200,45,62.204,13200,74,102.29
13300,45,62.675,13300,73,101.67
13400,44,61.743,13400,73,102.44
13500,43,60.79,13500,72,101.79
13600,43,61.24,13600,72,102.54
13700,42,60.256,13700,71,101.86
13800,42,60.696,13800,70,101.16
13900,41,59.68,13900,70,101.89
14000,41,60.109,14000,69,101.16
14100,40,59.062,14100,69,101.88
14200,40,59.481,14200,68,101.12
14300,39,58.402,14300,68,101.83
14400,38,57.303,14400,67,101.03
14500,38,57.701,14500,67,101.74
14600,37,56.57,14600,66,100.91
14700,37,56.957,14700,65,100.06
14800,36,55.795,14800,65,100.74
14900,36,56.172,14900,65,101.42
15000,35,54.978,15000,64,100.53
15100,35,55.344,15100,64,101.2
15200,34,54.119,15200,63,100.28
15300,34,54.475,15300,63,100.94
15400,33,53.219,15400,62,99.986
15500,33,53.564,15500,62,100.64
15600,32,52.276,15600,61,99.651
15700,32,52.611,15700,61,100.29
15800,31,51.292,15800,60,99.274
15900,31,51.616,15900,60,99.903
16000,30,50.265,16000,60,100.53
16100,30,50.58,16100,59,99.473
16200,29,49.197,16200,59,100.09
16300,29,49.501,16300,58,99.002
16400,28,48.087,16400,58,99.609
16500,28,48.381,16500,58,100.22
16600,27,46.935,16600,57,99.086
16700,27,47.218,16700,57,99.683
16800,26,45.742,16800,56,98.52
16900,26,46.014,16900,56,99.107
17000,25,44.506,17000,55,97.913
17100,25,44.768,17100,55,98.489
17200,24,43.228,17200,55,99.065
17300,24,43.48,17300,54,97.829
17400,23,41.909,17400,54,98.395
17500,23,42.15,17500,54,98.96
17600,22,40.547,17600,53,97.683
17700,22,40.778,17700,53,98.238
17800,21,39.144,17800,52,96.929
17900,21,39.364,17900,52,97.473
18000,20,37.699,18000,52,98.018
18100,20,37.909,18100,52,98.562
18200,19,36.212,18200,51,97.201
18300,19,36.411,18300,51,97.735
18400,18,34.683,18400,50,96.342
18500,18,34.872,18500,50,96.866
18600,17,33.112,18600,50,97.389
18700,17,33.29,18700,49,95.955
18800,16,31.5,18800,49,96.468
18900,16,31.667,18900,48,95.002
19000,15,29.845,19000,48,95.504

